Transmitter Beam Selection in Millimeter-wave MIMO with In-Band Position-Aiding

Emerging wireless communication systems will be characterized by a tight coupling between communication and positioning. This is particularly apparent in millimeter-wave (mm-wave) communications, where devices use a large number of antennas and the propagation is well described by geometric channel models. For mm-wave communications, initial access, consisting in the beam selection and alignment of two devices, is challenging and time-consuming in the absence of location information. Conversely, accurate positioning relies on high-quality communication links with proper beam alignment. This paper studies this interaction and proposes a new position-aided beam selection protocol, which considers the problem of joint communication and positioning in scenarios with direct line-of-sight and scattering. Simulation results show significant reductions in latency with respect to a standard protocol.

==> PEBavg.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=4.521in,
height=3.566in,
at={(0.758in,0.481in)},
scale only axis,
xmin=0,
xmax=40,
xlabel style={font=\color{white!15!black}},
xlabel={meters [m]},
ymin=-60,
ymax=0,
ylabel style={font=\color{white!15!black}},
ylabel={$20\log_{10}\text{(PEB) [dB]} $},
axis background/.style={fill=white},
title style={font=\bfseries},
title={Sector Average PEB},
xmajorgrids,
ymajorgrids,
legend style={at={(0.703,0.644)}, anchor=south west, legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=red, solid, line width=2.0pt,mark=square, mark repeat=10]
  table[row sep=crcr]{%
0.2	-52.6313679232889\\
0.4	-47.2090384351582\\
0.6	-43.0041181136107\\
0.8	-40.281113604061\\
1	-37.5916692105817\\
1.2	-35.4825529314154\\
1.4	-34.396366590669\\
1.6	-33.0872465539406\\
1.8	-30.3916132760452\\
2	-29.6912551881257\\
2.2	-27.8348474822081\\
2.4	-27.0093260542441\\
2.6	-27.7052772929493\\
2.8	-29.9550654149084\\
3	-30.758895305342\\
3.2	-30.7209333167809\\
3.4	-30.2798509714279\\
3.6	-29.5582845355183\\
3.8	-29.667988426082\\
4	-29.0228581556039\\
4.2	-28.2479059017371\\
4.4	-28.4605453069874\\
4.6	-28.1230250327501\\
4.8	-27.4470168133555\\
5	-27.005037834688\\
5.2	-26.8301359609351\\
5.4	-26.5095272824813\\
5.6	-25.955559742146\\
5.8	-25.5855707741616\\
6	-25.011893832306\\
6.2	-24.4494428644439\\
6.4	-24.406977288838\\
6.6	-23.6308542119839\\
6.8	-23.722554846794\\
7	-23.1435458282463\\
7.2	-22.869523134223\\
7.4	-22.23154056714\\
7.6	-21.9968188377836\\
7.8	-21.7299833047409\\
8	-21.7079986921646\\
8.2	-21.3627322917732\\
8.4	-20.6135994271169\\
8.6	-20.6495649354209\\
8.8	-20.3005637386093\\
9	-20.0410902497142\\
9.2	-19.8059146221846\\
9.4	-19.7589600470532\\
9.6	-19.269313892201\\
9.8	-18.9367805101084\\
10	-18.748005829678\\
10.2	-18.7182120414206\\
10.4	-17.8341682602057\\
10.6	-17.7898199169605\\
10.8	-17.6260800825179\\
11	-17.5628439809827\\
11.2	-17.1093434095656\\
11.4	-16.8052294952685\\
11.6	-16.5304831676077\\
11.8	-16.4111846896261\\
12	-16.2909279798484\\
12.2	-16.0794551297265\\
12.4	-15.8524008383249\\
12.6	-15.9048015814265\\
12.8	-15.5236506664938\\
13	-14.9257492539955\\
13.2	-15.0051936034272\\
13.4	-14.6060444457565\\
13.6	-14.8052046526501\\
13.8	-14.4952491991527\\
14	-14.4580573692124\\
14.2	-14.4126187115233\\
14.4	-13.8444286984329\\
14.6	-13.8620014185785\\
14.8	-13.5449397072566\\
15	-13.5801875908292\\
15.2	-13.647483557186\\
15.4	-13.2240146859156\\
15.6	-13.1975184847639\\
15.8	-12.8015577344971\\
16	-12.7378005667821\\
16.2	-12.8299645895923\\
16.4	-12.3960729441955\\
16.6	-12.2704099345268\\
16.8	-11.8721939528724\\
17	-12.1327921461634\\
17.2	-11.9582320674133\\
17.4	-11.714899916706\\
17.6	-11.5263853573512\\
17.8	-11.3456753214921\\
18	-11.3943671259453\\
18.2	-10.9605197521746\\
18.4	-10.8930799137407\\
18.6	-10.8559661062287\\
18.8	-10.6966613834209\\
19	-10.5886578549201\\
19.2	-10.4377069628726\\
19.4	-10.428596941973\\
19.6	-10.3919711321071\\
19.8	-10.6643252066281\\
20	-10.484223351196\\
20.2	-10.325158368985\\
20.4	-10.2808398745944\\
20.6	-10.2257777540646\\
20.8	-10.2088532452267\\
21	-10.436301898469\\
21.2	-9.91004979966215\\
21.4	-9.95112366535488\\
21.6	-9.78202296894859\\
21.8	-9.74581703136791\\
22	-9.50255808028422\\
22.2	-9.62356826942939\\
22.4	-9.48523801116652\\
22.6	-9.55464409398743\\
22.8	-9.47189672523701\\
23	-9.30489881635474\\
23.2	-9.27941818033704\\
23.4	-9.17728907401586\\
23.6	-9.38733607757377\\
23.8	-9.03048165489076\\
24	-9.03776964619386\\
24.2	-9.30283032705661\\
24.4	-8.98402241299496\\
24.6	-8.8739641289798\\
24.8	-8.67977584251873\\
25	-8.76481232422315\\
25.2	-8.87245887128751\\
25.4	-8.71208370724655\\
25.6	-8.83145812931374\\
25.8	-8.84083948201232\\
26	-8.64445334500266\\
26.2	-8.87669287871003\\
26.4	-8.77217944931752\\
26.6	-8.34195286979702\\
26.8	-8.34359174064052\\
27	-8.2981926036971\\
27.2	-8.40823324896514\\
27.4	-8.42655035871806\\
27.6	-8.31383548530164\\
27.8	-7.91208919324893\\
28	-8.43882802706309\\
28.2	-8.08173714685818\\
28.4	-8.25332270416306\\
28.6	-7.8324348258001\\
28.8	-7.83304142423158\\
29	-7.72153484888037\\
29.2	-7.75467056511083\\
29.4	-7.68765250126656\\
29.6	-7.56890433635925\\
29.8	-7.59904864699333\\
30	-7.37125285081774\\
30.2	-7.23078699579857\\
30.4	-7.08519129184177\\
30.6	-6.9985532758873\\
30.8	-7.22805125696872\\
31	-7.10107956372742\\
31.2	-6.97986446407775\\
31.4	-6.74314521658337\\
31.6	-6.77090078833227\\
31.8	-6.81250102895474\\
32	-6.77970600106399\\
32.2	-6.39018121495904\\
32.4	-6.34300653018582\\
32.6	-6.2368104316014\\
32.8	-6.31849838771768\\
33	-6.44156547479277\\
33.2	-6.02505725481206\\
33.4	-6.08332991430287\\
33.6	-5.85650728265736\\
33.8	-5.86372130194811\\
34	-6.00668979337671\\
34.2	-5.69366296326437\\
34.4	-5.91022981564578\\
34.6	-5.71928721442669\\
34.8	-5.64243048566793\\
35	-5.59476255419267\\
35.2	-5.476639279451\\
35.4	-5.48888193890836\\
35.6	-5.49901058047513\\
35.8	-5.34126263728391\\
36	-5.09970925533086\\
36.2	-5.33136386231332\\
36.4	-5.28198698399682\\
36.6	-5.0211316722673\\
36.8	-4.96627687028941\\
37	-4.7049519679731\\
37.2	-4.53347795464518\\
37.4	-4.66992612673034\\
37.6	-4.81594934618029\\
37.8	-4.50948081033873\\
38	-4.30480707916508\\
38.2	-4.3502520815778\\
38.4	-4.45726929586635\\
38.6	-4.27511312259727\\
38.8	-4.20391545463998\\
39	-4.04300411383528\\
39.2	-3.97588723672341\\
39.4	-4.00558685439703\\
39.6	-4.03825925659655\\
39.8	-3.96846413112055\\
40	-3.95620089928196\\
};
\addlegendentry{C-JPBS}

\addplot [color=blue, solid, line width=2.0pt,mark=triangle, mark repeat=10]
  table[row sep=crcr]{%
0.2	-48.3477166114134\\
0.4	-44.8129740868096\\
0.6	-41.2958250537108\\
0.8	-36.8333685350143\\
1	-32.1666450165537\\
1.2	-30.3040313546089\\
1.4	-29.462518840089\\
1.6	-27.0465359429862\\
1.8	-25.3257915613426\\
2	-22.8493403113853\\
2.2	-22.4465132936038\\
2.4	-21.6574261898065\\
2.6	-22.0164142704279\\
2.8	-25.4788882280521\\
3	-26.3326950398488\\
3.2	-26.463543662981\\
3.4	-25.54080044418\\
3.6	-24.9178679318148\\
3.8	-25.0262198590492\\
4	-24.7545588508477\\
4.2	-24.3444490928002\\
4.4	-23.9200466661833\\
4.6	-23.2481815346114\\
4.8	-23.1367716640292\\
5	-22.6361917333594\\
5.2	-22.4054799924199\\
5.4	-21.969309709512\\
5.6	-21.4384197636746\\
5.8	-21.3441212174602\\
6	-20.6579992695887\\
6.2	-20.5130379243481\\
6.4	-20.4551000425737\\
6.6	-19.6523452993077\\
6.8	-19.8296964261951\\
7	-19.0030588347531\\
7.2	-18.7171255327109\\
7.4	-18.3421313266506\\
7.6	-17.8609094927373\\
7.8	-17.77786976523\\
8	-17.1405681985404\\
8.2	-16.7262503247608\\
8.4	-16.7413391767276\\
8.6	-16.0299986128292\\
8.8	-15.735572492158\\
9	-15.6087675474917\\
9.2	-15.2522117647941\\
9.4	-14.9114312783081\\
9.6	-14.9703297684673\\
9.8	-14.4919072868436\\
10	-14.075686301098\\
10.2	-13.3709141928473\\
10.4	-13.1894771645666\\
10.6	-13.1650817894403\\
10.8	-12.3897577053652\\
11	-12.2845324294615\\
11.2	-11.9317591853221\\
11.4	-11.6546893739822\\
11.6	-11.5476439681261\\
11.8	-11.5791771820179\\
12	-11.2141744258985\\
12.2	-11.0338122659523\\
12.4	-10.7496891551964\\
12.6	-10.2563372751408\\
12.8	-10.323647121269\\
13	-10.2749206059743\\
13.2	-10.1771030214619\\
13.4	-9.90591807519311\\
13.6	-9.73514747324983\\
13.8	-9.61186920479497\\
14	-9.32056888954961\\
14.2	-9.24350389378252\\
14.4	-9.33523729379947\\
14.6	-8.99863387022588\\
14.8	-8.73244844742712\\
15	-8.53738988329915\\
15.2	-8.42561643722282\\
15.4	-8.06803274316599\\
15.6	-8.22859974540409\\
15.8	-8.11414119317531\\
16	-7.96711741777334\\
16.2	-8.0412789532626\\
16.4	-7.92344445253195\\
16.6	-7.86914100130156\\
16.8	-7.71190230422352\\
17	-7.75527589612044\\
17.2	-7.72530219472423\\
17.4	-7.66957879781987\\
17.6	-7.74283078857393\\
17.8	-7.81034246241008\\
18	-7.59518089016423\\
18.2	-7.43493457783498\\
18.4	-7.04282008667252\\
18.6	-7.11897377957438\\
18.8	-7.22866574896915\\
19	-6.98678716262405\\
19.2	-7.48580962607887\\
19.4	-6.96694267729528\\
19.6	-7.14941727575725\\
19.8	-7.10252176139904\\
20	-7.04160214650923\\
20.2	-7.39062364581273\\
20.4	-6.90859188842857\\
20.6	-7.0282355061602\\
20.8	-7.08879611787771\\
21	-7.00324448571712\\
21.2	-7.04821321638904\\
21.4	-6.98162947480282\\
21.6	-7.01223409404862\\
21.8	-6.98543252889634\\
22	-6.85451949791555\\
22.2	-6.80125792182829\\
22.4	-6.73319418139852\\
22.6	-6.67815666715936\\
22.8	-6.71911978627223\\
23	-6.36318511389501\\
23.2	-6.62434070309733\\
23.4	-6.31279129729756\\
23.6	-6.20382902950857\\
23.8	-6.29123472589338\\
24	-6.11534900821127\\
24.2	-6.02906684954256\\
24.4	-5.91660582616084\\
24.6	-5.79028435972103\\
24.8	-5.6835236286501\\
25	-5.73614518638094\\
25.2	-5.45650130285506\\
25.4	-5.4597683621967\\
25.6	-5.26159735368764\\
25.8	-5.32864409996407\\
26	-5.06665738675503\\
26.2	-5.11111867222975\\
26.4	-5.18519902243128\\
26.6	-5.07581698993424\\
26.8	-4.83621771434502\\
27	-4.7418580311545\\
27.2	-4.61525617559557\\
27.4	-4.67536415056817\\
27.6	-4.32774399807216\\
27.8	-4.4145048513822\\
28	-4.26287257451477\\
28.2	-4.25029069481178\\
28.4	-4.42617353736804\\
28.6	-3.9481694107006\\
28.8	-4.1440895246283\\
29	-4.04840542112858\\
29.2	-3.84852564775078\\
29.4	-3.62871051352835\\
29.6	-4.05261562724555\\
29.8	-3.75765433819123\\
30	-3.57592821352599\\
30.2	-3.34782588661962\\
30.4	-3.35959523078224\\
30.6	-3.72915012133364\\
30.8	-3.16181054716683\\
31	-3.45225973016572\\
31.2	-3.16971654241168\\
31.4	-2.99331132360089\\
31.6	-3.03995008903188\\
31.8	-2.83250993274988\\
32	-2.72930473280401\\
32.2	-2.79367211289109\\
32.4	-2.74085942369178\\
32.6	-2.78236673921979\\
32.8	-2.78430547993148\\
33	-2.72022266731015\\
33.2	-2.66547337302259\\
33.4	-2.7158298880505\\
33.6	-2.57870555605788\\
33.8	-2.59614148964887\\
34	-2.57966034120316\\
34.2	-2.45947252456755\\
34.4	-2.43412800402448\\
34.6	-2.32545481901378\\
34.8	-2.16281560789389\\
35	-2.06955733391799\\
35.2	-1.79484185120835\\
35.4	-2.00739361932045\\
35.6	-2.10152881440871\\
35.8	-1.96920790144216\\
36	-1.76332670821371\\
36.2	-1.86400823758653\\
36.4	-1.83334455661063\\
36.6	-1.61315493886402\\
36.8	-1.59646347539903\\
37	-1.47238217102712\\
37.2	-1.67172081364325\\
37.4	-1.77835980128505\\
37.6	-1.33272030011067\\
37.8	-1.57570044456043\\
38	-1.20551527860941\\
38.2	-1.34249534746917\\
38.4	-1.20610713017048\\
38.6	-1.05867700750984\\
38.8	-1.0688537076371\\
39	-1.16728152842285\\
39.2	-0.87536387715588\\
39.4	-1.10074332392345\\
39.6	-0.984317681325249\\
39.8	-0.656908995051196\\
40	-0.577292589480654\\
};
\addlegendentry{D-JPBS}

\end{axis}
\end{tikzpicture}%

==> PEBdjpnp.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=3.931in,
height=3.566in,
at={(0.659in,0.481in)},
scale only axis,
point meta min=-50.8278108807795,
point meta max=13.870183260678,
axis on top,
xmin=-0.1,
xmax=40.1,
xlabel style={font=\color{white!15!black}},
xlabel={meters [m]},
ymin=-20.1,
ymax=20.1,
ylabel style={font=\color{white!15!black}},
ylabel={meters [m]},
axis background/.style={fill=white},
title style={font=\bfseries},
title={D-JPBS},
colormap/jet,
colorbar,
colorbar style={ylabel style={font=\color{white!15!black}}, ylabel={$20\log_{10}\text{(PEB) [dB]} $}}
]
\addplot [forget plot] graphics [xmin=-0.1, xmax=40.1, ymin=-20.1, ymax=20.1] {PEBdjpnp.png};
\end{axis}
\end{tikzpicture}%

==> SNRavg.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=4.521in,
height=3.566in,
at={(0.758in,0.481in)},
scale only axis,
xmin=0,
xmax=40,
xlabel style={font=\color{white!15!black}},
xlabel={meters [m]},
ymin=-15,
ymax=35,
ylabel style={font=\color{white!15!black}},
ylabel={$10\log_{10}\text{(SNR) [dB]} $},
axis background/.style={fill=white},
title style={font=\bfseries},
title={Sector Average SNR},
xmajorgrids,
ymajorgrids,
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=black, line width=2.0pt,mark=o, mark repeat=10]
  table[row sep=crcr]{%
0.2	32.2647830979915\\
0.4	27.958838894162\\
0.6	24.4370137130484\\
0.8	21.3445357573352\\
1	19.2438331744641\\
1.2	17.4440766940168\\
1.4	16.1614378127103\\
1.6	14.9679361949548\\
1.8	14.0229492823422\\
2	13.553755604774\\
2.2	12.1586930588116\\
2.4	11.4128588474823\\
2.6	10.8998748676101\\
2.8	10.0998919346665\\
3	9.65178290922917\\
3.2	8.83025455073128\\
3.4	8.38619820200118\\
3.6	7.94744635134277\\
3.8	7.65790667929889\\
4	7.03434046436022\\
4.2	6.38182471018155\\
4.4	6.38731370863255\\
4.6	5.61524154520651\\
4.8	5.3522889590968\\
5	5.15151117887727\\
5.2	4.76007203554171\\
5.4	4.42291520656419\\
5.6	3.98941592210855\\
5.8	3.77627872613399\\
6	3.29735834984026\\
6.2	2.86796682255236\\
6.4	3.32413122188749\\
6.6	2.34595972320992\\
6.8	2.44225563138948\\
7	2.07634627392995\\
7.2	1.88716623007158\\
7.4	1.6302081555698\\
7.6	1.27157274662407\\
7.8	1.07911576624358\\
8	0.98737848284589\\
8.2	0.875072595178816\\
8.4	0.504146842833099\\
8.6	0.222771041803945\\
8.8	-0.0277007957754667\\
9	-0.26860540548791\\
9.2	-0.16055259668592\\
9.4	-0.681942298117677\\
9.6	-0.622294194920767\\
9.8	-0.859148486463829\\
10	-1.09518689160266\\
10.2	-1.0803452034159\\
10.4	-1.35537968738643\\
10.6	-1.48623194203087\\
10.8	-1.647367477065\\
11	-1.82252916237387\\
11.2	-2.03366141783476\\
11.4	-2.14114562145937\\
11.6	-2.19698251003631\\
11.8	-2.46484076188973\\
12	-2.5565357660092\\
12.2	-2.87233025261203\\
12.4	-2.99939369655738\\
12.6	-3.07903657682368\\
12.8	-3.42548837886588\\
13	-3.28508368843939\\
13.2	-3.45695922853842\\
13.4	-3.56398119395533\\
13.6	-3.77113749806073\\
13.8	-3.75302680023865\\
14	-4.11493273543773\\
14.2	-4.19859285950359\\
14.4	-4.49389946909882\\
14.6	-4.4563506955206\\
14.8	-4.52757341707985\\
15	-4.63958228072485\\
15.2	-4.76987326582926\\
15.4	-4.98692139731077\\
15.6	-4.98563993809123\\
15.8	-5.17843533247059\\
16	-5.24751567840584\\
16.2	-5.34619502881108\\
16.4	-5.45369536928352\\
16.6	-5.58702399224051\\
16.8	-5.52928982178748\\
17	-5.80978495197735\\
17.2	-5.89071175772608\\
17.4	-6.08167642322587\\
17.6	-6.1292185390624\\
17.8	-6.27797139400714\\
18	-6.44864165394432\\
18.2	-6.43767849758092\\
18.4	-6.56774707067131\\
18.6	-6.56434584828249\\
18.8	-6.64834884450856\\
19	-6.70883537043515\\
19.2	-6.73090318936302\\
19.4	-6.91568853922488\\
19.6	-7.06211462459561\\
19.8	-7.1162953844354\\
20	-7.21352476627147\\
20.2	-7.33364321372611\\
20.4	-7.42779916569001\\
20.6	-7.46472166788726\\
20.8	-7.51267977004332\\
21	-7.64116837733826\\
21.2	-7.74330339169426\\
21.4	-7.88785658107199\\
21.6	-7.91193447962206\\
21.8	-7.95933966947659\\
22	-8.03818334554493\\
22.2	-8.10564206293365\\
22.4	-8.15233364242987\\
22.6	-8.27282970506823\\
22.8	-8.3282389361165\\
23	-8.40245221101619\\
23.2	-8.48140356963566\\
23.4	-8.55397635050393\\
23.6	-8.6664669257321\\
23.8	-8.73013064039793\\
24	-8.79811958470279\\
24.2	-8.87299236074141\\
24.4	-8.94600002105859\\
24.6	-9.02775656062672\\
24.8	-9.1624984399308\\
25	-9.16439129312672\\
25.2	-9.27813095481159\\
25.4	-9.33908204514497\\
25.6	-9.39127377674864\\
25.8	-9.42277839898208\\
26	-9.50293221381408\\
26.2	-9.62154700254178\\
26.4	-9.65142947661505\\
26.6	-9.83853466899406\\
26.8	-9.86026056010076\\
27	-9.94826391669005\\
27.2	-10.0239142082212\\
27.4	-10.0184536533296\\
27.6	-10.1300410276402\\
27.8	-10.2746701551728\\
28	-10.310108688136\\
28.2	-10.4348193940821\\
28.4	-10.4035962280733\\
28.6	-10.5463277257686\\
28.8	-10.5482708928708\\
29	-10.5420797012275\\
29.2	-10.6529796667388\\
29.4	-10.6423863858486\\
29.6	-10.7389551659283\\
29.8	-10.8040598314449\\
30	-10.8238025323288\\
30.2	-10.9356336035151\\
30.4	-11.005259110468\\
30.6	-11.0541029053433\\
30.8	-11.1958231154183\\
31	-11.073792734904\\
31.2	-11.2297151407824\\
31.4	-11.2550490846661\\
31.6	-11.38132309357\\
31.8	-11.4559962769593\\
32	-11.4288673691568\\
32.2	-11.5876800195135\\
32.4	-11.5402425039507\\
32.6	-11.6333557580259\\
32.8	-11.7330597355446\\
33	-11.7143804691984\\
33.2	-11.8484489049224\\
33.4	-11.8090520953043\\
33.6	-11.9122084081749\\
33.8	-11.9925927354816\\
34	-12.0274574167573\\
34.2	-12.0695714927279\\
34.4	-12.1685389304072\\
34.6	-12.2334987049015\\
34.8	-12.2816161878214\\
35	-12.2892322706021\\
35.2	-12.4296384489074\\
35.4	-12.4803399895121\\
35.6	-12.4850183695559\\
35.8	-12.564148085143\\
36	-12.621672910829\\
36.2	-12.624915342417\\
36.4	-12.783563288871\\
36.6	-12.7547515726302\\
36.8	-12.9002617253072\\
37	-12.8689182137645\\
37.2	-12.8757872610256\\
37.4	-12.9325129304765\\
37.6	-13.0360457074615\\
37.8	-12.9980565063954\\
38	-13.1965065983646\\
38.2	-13.2390996253475\\
38.4	-13.2799640783407\\
38.6	-13.315102639711\\
38.8	-13.3664008774704\\
39	-13.4624465256804\\
39.2	-13.371744753513\\
39.4	-13.3812933690794\\
39.6	-13.485921095125\\
39.8	-13.638700069227\\
40	-13.6560945565269\\
};
\addlegendentry{CBS}

\addplot [color=red, solid, line width=2.0pt,mark=square, mark repeat=10]
  table[row sep=crcr]{%
0.2	32.7300341764008\\
0.4	27.9588036481533\\
0.6	24.4368606281731\\
0.8	22.1032886216984\\
1	19.75306023218\\
1.2	18.2081813237281\\
1.4	16.926385123247\\
1.6	15.9858916647309\\
1.8	14.8628527146777\\
2	14.0290801798343\\
2.2	13.0747777250022\\
2.4	12.3100640940117\\
2.6	11.6545336672878\\
2.8	11.0178007838042\\
3	10.4721680768326\\
3.2	9.90554654451252\\
3.4	9.36969225645336\\
3.6	8.81740260694569\\
3.8	8.4254802905966\\
4	7.94811777693911\\
4.2	7.56509505385286\\
4.4	7.10171577081247\\
4.6	6.73607170093923\\
4.8	6.33340042584171\\
5	5.99702735050507\\
5.2	5.66965228981354\\
5.4	5.35096769771215\\
5.6	5.02450512305217\\
5.8	4.72863077992077\\
6	4.39524188576035\\
6.2	4.13255303768504\\
6.4	3.86695376212202\\
6.6	3.59390695406072\\
6.8	3.34126671386567\\
7	3.0597648828475\\
7.2	2.83735748611858\\
7.4	2.57574208201845\\
7.6	2.37437314683968\\
7.8	2.13149447112688\\
8	1.92500857065706\\
8.2	1.69339091981116\\
8.4	1.478263412007\\
8.6	1.27474366806298\\
8.8	1.09184226421498\\
9	0.891738255700726\\
9.2	0.706228953551949\\
9.4	0.504745015879729\\
9.6	0.322282457873194\\
9.8	0.138508745655907\\
10	-0.0316645659193125\\
10.2	-0.202480619826633\\
10.4	-0.383649955139976\\
10.6	-0.542519596669994\\
10.8	-0.719941418451176\\
11	-0.870898659986101\\
11.2	-1.04418561441585\\
11.4	-1.19140675278476\\
11.6	-1.34423010629105\\
11.8	-1.49273159094588\\
12	-1.64682236263279\\
12.2	-1.78164204035202\\
12.4	-1.92993251904895\\
12.6	-2.06249415785284\\
12.8	-2.21764137604059\\
13	-2.3583091598802\\
13.2	-2.47855831939188\\
13.4	-2.62681945157716\\
13.6	-2.75703340390443\\
13.8	-2.8713007442627\\
14	-3.00857149945781\\
14.2	-3.13137393885706\\
14.4	-3.25021374182047\\
14.6	-3.3942209817038\\
14.8	-3.49033307431265\\
15	-3.62447271776711\\
15.2	-3.72835454947702\\
15.4	-3.85657169212916\\
15.6	-3.96387184905797\\
15.8	-4.08641658301597\\
16	-4.20114796838755\\
16.2	-4.30327194832425\\
16.4	-4.42362268005648\\
16.6	-4.53174263786146\\
16.8	-4.65357132001002\\
17	-4.74328339334641\\
17.2	-4.85193303861052\\
17.4	-4.95462291248134\\
17.6	-5.05900090291215\\
17.8	-5.15827718884743\\
18	-5.25584212383483\\
18.2	-5.36686751898342\\
18.4	-5.47292503942952\\
18.6	-5.55596705459953\\
18.8	-5.67062786443282\\
19	-5.76344685135874\\
19.2	-5.86115123029153\\
19.4	-5.94484529141011\\
19.6	-6.02590739435236\\
19.8	-6.10450779361038\\
20	-6.2066655232843\\
20.2	-6.29345939167483\\
20.4	-6.38492622594155\\
20.6	-6.47263591649188\\
20.8	-6.55483861200865\\
21	-6.63096270929697\\
21.2	-6.72301640783885\\
21.4	-6.80659915029357\\
21.6	-6.9003957968586\\
21.8	-6.96374330314779\\
22	-7.06147557877643\\
22.2	-7.14064356124356\\
22.4	-7.22270445320285\\
22.6	-7.29211966575055\\
22.8	-7.36891833749505\\
23	-7.4534313753011\\
23.2	-7.53119040235279\\
23.4	-7.61019453123614\\
23.6	-7.66710942049354\\
23.8	-7.76056164064538\\
24	-7.82444384025661\\
24.2	-7.88306461125593\\
24.4	-7.97627550894437\\
24.6	-8.04540768503947\\
24.8	-8.14584392667757\\
25	-8.21168916213187\\
25.2	-8.25766097272625\\
25.4	-8.32191818526446\\
25.6	-8.39614316572206\\
25.8	-8.45395938237655\\
26	-8.52187250705062\\
26.2	-8.58543028185558\\
26.4	-8.64692237889588\\
26.6	-8.73997891903502\\
26.8	-8.81810548794349\\
27	-8.86478298803673\\
27.2	-8.91627586623961\\
27.4	-8.98190579175501\\
27.6	-9.05082894098715\\
27.8	-9.12388485984109\\
28	-9.17185165166771\\
28.2	-9.25417870467744\\
28.4	-9.30617637936127\\
28.6	-9.37683947041972\\
28.8	-9.44226469585116\\
29	-9.49996182598433\\
29.2	-9.56350812428004\\
29.4	-9.63039622214862\\
29.6	-9.68797724768823\\
29.8	-9.74681671953009\\
30	-9.79440107484883\\
30.2	-9.86983782088518\\
30.4	-9.93329081459345\\
30.6	-9.98897595770502\\
30.8	-10.0308930145837\\
31	-10.0949651000707\\
31.2	-10.1643941482465\\
31.4	-10.2249131467324\\
31.6	-10.2819917131853\\
31.8	-10.3237657787429\\
32	-10.3812311756388\\
32.2	-10.4458758862238\\
32.4	-10.5156534414312\\
32.6	-10.5545006448786\\
32.8	-10.6108456108566\\
33	-10.6469892673441\\
33.2	-10.746101552782\\
33.4	-10.7835585525333\\
33.6	-10.8513415927202\\
33.8	-10.9104528647933\\
34	-10.9435533162832\\
34.2	-11.0276047551153\\
34.4	-11.0566376326691\\
34.6	-11.1043234457153\\
34.8	-11.1621480326494\\
35	-11.2126692120462\\
35.2	-11.2772449652441\\
35.4	-11.3404714941398\\
35.6	-11.3803328143433\\
35.8	-11.4297056031334\\
36	-11.4738718846126\\
36.2	-11.5362888759324\\
36.4	-11.5666820552907\\
36.6	-11.6413675966114\\
36.8	-11.6892278374971\\
37	-11.7655842154439\\
37.2	-11.827482139138\\
37.4	-11.8644583047921\\
37.6	-11.8716913173795\\
37.8	-11.931322774626\\
38	-12.0094289936381\\
38.2	-12.0631900247558\\
38.4	-12.0651028254333\\
38.6	-12.1301600388034\\
38.8	-12.1905821792764\\
39	-12.2591851663501\\
39.2	-12.3003752875966\\
39.4	-12.3470139867019\\
39.6	-12.4052224465314\\
39.8	-12.4268664460923\\
40	-12.4818811368674\\
};
\addlegendentry{C-JPBS}

\addplot [color=blue, solid, line width=2.0pt,mark=triangle, mark repeat=10]
  table[row sep=crcr]{%
0.2	32.2647830979915\\
0.4	27.958838894162\\
0.6	24.4370137130484\\
0.8	21.3445357573352\\
1	19.2438331744641\\
1.2	17.4440766940168\\
1.4	16.1614378127103\\
1.6	14.9679361949548\\
1.8	14.0229492823422\\
2	13.553755604774\\
2.2	12.1586930588116\\
2.4	11.4128588474823\\
2.6	10.8998748676101\\
2.8	10.0998919346665\\
3	9.65178290922917\\
3.2	8.83025455073128\\
3.4	8.38619820200118\\
3.6	7.94744635134277\\
3.8	7.65790667929889\\
4	7.03434046436022\\
4.2	6.38182471018155\\
4.4	6.38731370863255\\
4.6	5.61524154520651\\
4.8	5.3522889590968\\
5	5.15151117887727\\
5.2	4.76007203554171\\
5.4	4.42291520656419\\
5.6	3.98941592210855\\
5.8	3.77627872613399\\
6	3.29735834984026\\
6.2	2.86796682255236\\
6.4	3.32413122188749\\
6.6	2.34595972320992\\
6.8	2.44225563138948\\
7	2.07634627392995\\
7.2	1.88716623007158\\
7.4	1.6302081555698\\
7.6	1.27157274662407\\
7.8	1.07911576624358\\
8	0.98737848284589\\
8.2	0.875072595178816\\
8.4	0.504146842833099\\
8.6	0.222771041803945\\
8.8	-0.0277007957754667\\
9	-0.26860540548791\\
9.2	-0.16055259668592\\
9.4	-0.681942298117677\\
9.6	-0.622294194920767\\
9.8	-0.859148486463829\\
10	-1.09518689160266\\
10.2	-1.0803452034159\\
10.4	-1.35537968738643\\
10.6	-1.48623194203087\\
10.8	-1.647367477065\\
11	-1.82252916237387\\
11.2	-2.03366141783476\\
11.4	-2.14114562145937\\
11.6	-2.19698251003631\\
11.8	-2.46484076188973\\
12	-2.5565357660092\\
12.2	-2.87233025261203\\
12.4	-2.99939369655738\\
12.6	-3.07903657682368\\
12.8	-3.42548837886588\\
13	-3.28508368843939\\
13.2	-3.45695922853842\\
13.4	-3.56398119395533\\
13.6	-3.77113749806073\\
13.8	-3.75302680023865\\
14	-4.11493273543773\\
14.2	-4.19859285950359\\
14.4	-4.49389946909882\\
14.6	-4.4563506955206\\
14.8	-4.52757341707985\\
15	-4.63958228072485\\
15.2	-4.76987326582926\\
15.4	-4.98692139731077\\
15.6	-4.98563993809123\\
15.8	-5.17843533247059\\
16	-5.24751567840584\\
16.2	-5.34619502881108\\
16.4	-5.45369536928352\\
16.6	-5.58702399224051\\
16.8	-5.52928982178748\\
17	-5.80978495197735\\
17.2	-5.89071175772608\\
17.4	-6.08167642322587\\
17.6	-6.1292185390624\\
17.8	-6.27797139400714\\
18	-6.44864165394432\\
18.2	-6.43767849758092\\
18.4	-6.56774707067131\\
18.6	-6.56434584828249\\
18.8	-6.64834884450856\\
19	-6.70883537043515\\
19.2	-6.73090318936302\\
19.4	-6.91568853922488\\
19.6	-7.06211462459561\\
19.8	-7.1162953844354\\
20	-7.21352476627147\\
20.2	-7.33364321372611\\
20.4	-7.42779916569001\\
20.6	-7.46472166788726\\
20.8	-7.51267977004332\\
21	-7.64116837733826\\
21.2	-7.74330339169426\\
21.4	-7.88785658107199\\
21.6	-7.91193447962206\\
21.8	-7.95933966947659\\
22	-8.03818334554493\\
22.2	-8.10564206293365\\
22.4	-8.15233364242987\\
22.6	-8.27282970506823\\
22.8	-8.3282389361165\\
23	-8.40245221101619\\
23.2	-8.48140356963566\\
23.4	-8.55397635050393\\
23.6	-8.6664669257321\\
23.8	-8.73013064039793\\
24	-8.79811958470279\\
24.2	-8.87299236074141\\
24.4	-8.94600002105859\\
24.6	-9.02775656062672\\
24.8	-9.1624984399308\\
25	-9.16439129312672\\
25.2	-9.27813095481159\\
25.4	-9.33908204514497\\
25.6	-9.39127377674864\\
25.8	-9.42277839898208\\
26	-9.50293221381408\\
26.2	-9.62154700254178\\
26.4	-9.65142947661505\\
26.6	-9.83853466899406\\
26.8	-9.86026056010076\\
27	-9.94826391669005\\
27.2	-10.0239142082212\\
27.4	-10.0184536533296\\
27.6	-10.1300410276402\\
27.8	-10.2746701551728\\
28	-10.310108688136\\
28.2	-10.4348193940821\\
28.4	-10.4035962280733\\
28.6	-10.5463277257686\\
28.8	-10.5482708928708\\
29	-10.5420797012275\\
29.2	-10.6529796667388\\
29.4	-10.6423863858486\\
29.6	-10.7389551659283\\
29.8	-10.8040598314449\\
30	-10.8238025323288\\
30.2	-10.9356336035151\\
30.4	-11.005259110468\\
30.6	-11.0541029053433\\
30.8	-11.1958231154183\\
31	-11.073792734904\\
31.2	-11.2297151407824\\
31.4	-11.2550490846661\\
31.6	-11.38132309357\\
31.8	-11.4559962769593\\
32	-11.4288673691568\\
32.2	-11.5876800195135\\
32.4	-11.5402425039507\\
32.6	-11.6333557580259\\
32.8	-11.7330597355446\\
33	-11.7143804691984\\
33.2	-11.8484489049224\\
33.4	-11.8090520953043\\
33.6	-11.9122084081749\\
33.8	-11.9925927354816\\
34	-12.0274574167573\\
34.2	-12.0695714927279\\
34.4	-12.1685389304072\\
34.6	-12.2334987049015\\
34.8	-12.2816161878214\\
35	-12.2892322706021\\
35.2	-12.4296384489074\\
35.4	-12.4803399895121\\
35.6	-12.4850183695559\\
35.8	-12.564148085143\\
36	-12.621672910829\\
36.2	-12.624915342417\\
36.4	-12.783563288871\\
36.6	-12.7547515726302\\
36.8	-12.9002617253072\\
37	-12.8689182137645\\
37.2	-12.8757872610256\\
37.4	-12.9325129304765\\
37.6	-13.0360457074615\\
37.8	-12.9980565063954\\
38	-13.1965065983646\\
38.2	-13.2390996253475\\
38.4	-13.2799640783407\\
38.6	-13.315102639711\\
38.8	-13.3664008774704\\
39	-13.4624465256804\\
39.2	-13.371744753513\\
39.4	-13.3812933690794\\
39.6	-13.485921095125\\
39.8	-13.638700069227\\
40	-13.6560945565269\\
};
\addlegendentry{D-JPBS}

\end{axis}
\end{tikzpicture}%

==> Tranavg.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=4.521in,
height=3.566in,
at={(0.758in,0.481in)},
scale only axis,
xmin=0,
xmax=40,
xlabel style={font=\color{white!15!black}},
xlabel={meters [m]},
legend pos=south east,
ymin=0.3,
ymax=1.02,
ylabel style={font=\color{white!15!black}},
ylabel={Normalized Number of Transactions},
axis background/.style={fill=white},
title style={font=\bfseries},
title={Sector Average Transactions},
xmajorgrids,
ymajorgrids,
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=black, line width=2.0pt,mark=o, mark repeat=10]
  table[row sep=crcr]{%
0.2	1\\
0.4	1\\
0.6	1\\
0.8	1\\
1	1\\
1.2	1\\
1.4	1\\
1.6	1\\
1.8	1\\
2	1\\
2.2	1\\
2.4	1\\
2.6	1\\
2.8	1\\
3	1\\
3.2	1\\
3.4	1\\
3.6	1\\
3.8	1\\
4	1\\
4.2	1\\
4.4	1\\
4.6	1\\
4.8	1\\
5	1\\
5.2	1\\
5.4	1\\
5.6	1\\
5.8	1\\
6	1\\
6.2	1\\
6.4	1\\
6.6	1\\
6.8	1\\
7	1\\
7.2	1\\
7.4	1\\
7.6	1\\
7.8	1\\
8	1\\
8.2	1\\
8.4	1\\
8.6	1\\
8.8	1\\
9	1\\
9.2	1\\
9.4	1\\
9.6	1\\
9.8	1\\
10	1\\
10.2	1\\
10.4	1\\
10.6	1\\
10.8	1\\
11	1\\
11.2	1\\
11.4	1\\
11.6	1\\
11.8	1\\
12	1\\
12.2	1\\
12.4	1\\
12.6	1\\
12.8	1\\
13	1\\
13.2	1\\
13.4	1\\
13.6	1\\
13.8	1\\
14	1\\
14.2	1\\
14.4	1\\
14.6	1\\
14.8	1\\
15	1\\
15.2	1\\
15.4	1\\
15.6	1\\
15.8	1\\
16	1\\
16.2	1\\
16.4	1\\
16.6	1\\
16.8	1\\
17	1\\
17.2	1\\
17.4	1\\
17.6	1\\
17.8	1\\
18	1\\
18.2	1\\
18.4	1\\
18.6	1\\
18.8	1\\
19	1\\
19.2	1\\
19.4	1\\
19.6	1\\
19.8	1\\
20	1\\
20.2	1\\
20.4	1\\
20.6	1\\
20.8	1\\
21	1\\
21.2	1\\
21.4	1\\
21.6	1\\
21.8	1\\
22	1\\
22.2	1\\
22.4	1\\
22.6	1\\
22.8	1\\
23	1\\
23.2	1\\
23.4	1\\
23.6	1\\
23.8	1\\
24	1\\
24.2	1\\
24.4	1\\
24.6	1\\
24.8	1\\
25	1\\
25.2	1\\
25.4	1\\
25.6	1\\
25.8	1\\
26	1\\
26.2	1\\
26.4	1\\
26.6	1\\
26.8	1\\
27	1\\
27.2	1\\
27.4	1\\
27.6	1\\
27.8	1\\
28	1\\
28.2	1\\
28.4	1\\
28.6	1\\
28.8	1\\
29	1\\
29.2	1\\
29.4	1\\
29.6	1\\
29.8	1\\
30	1\\
30.2	1\\
30.4	1\\
30.6	1\\
30.8	1\\
31	1\\
31.2	1\\
31.4	1\\
31.6	1\\
31.8	1\\
32	1\\
32.2	1\\
32.4	1\\
32.6	1\\
32.8	1\\
33	1\\
33.2	1\\
33.4	1\\
33.6	1\\
33.8	1\\
34	1\\
34.2	1\\
34.4	1\\
34.6	1\\
34.8	1\\
35	1\\
35.2	1\\
35.4	1\\
35.6	1\\
35.8	1\\
36	1\\
36.2	1\\
36.4	1\\
36.6	1\\
36.8	1\\
37	1\\
37.2	1\\
37.4	1\\
37.6	1\\
37.8	1\\
38	1\\
38.2	1\\
38.4	1\\
38.6	1\\
38.8	1\\
39	1\\
39.2	1\\
39.4	1\\
39.6	1\\
39.8	1\\
40	1\\
};
\addlegendentry{CBS}

\addplot [color=red, solid, line width=2.0pt,mark=square, mark repeat=10]
  table[row sep=crcr]{%
0.2	0.333333333333333\\
0.4	0.333333333333333\\
0.6	0.333333333333333\\
0.8	0.333333333333333\\
1	0.333333333333333\\
1.2	0.333333333333333\\
1.4	0.333333333333333\\
1.6	0.333333333333333\\
1.8	0.333333333333333\\
2	0.333333333333333\\
2.2	0.333838383838384\\
2.4	0.341358024691358\\
2.6	0.398015873015873\\
2.8	0.473015873015873\\
3	0.492777777777778\\
3.2	0.495634920634921\\
3.4	0.495959595959596\\
3.6	0.497058823529412\\
3.8	0.498611111111111\\
4	0.498717948717949\\
4.2	0.497619047619048\\
4.4	0.499494949494949\\
4.6	0.499652777777778\\
4.8	0.499242424242424\\
5	0.499166666666667\\
5.2	0.499616858237548\\
5.4	0.499747474747475\\
5.6	0.499305555555555\\
5.8	0.499145299145299\\
6	0.498666666666667\\
6.2	0.497849462365591\\
6.4	0.499074074074074\\
6.6	0.497584541062802\\
6.8	0.498611111111111\\
7	0.498084291187739\\
7.2	0.498784722222222\\
7.4	0.497979797979798\\
7.6	0.497578347578347\\
7.8	0.498433048433048\\
8	0.498850574712643\\
8.2	0.498659003831418\\
8.4	0.497297297297297\\
8.6	0.497638888888889\\
8.8	0.497696476964769\\
9	0.497747747747748\\
9.2	0.498048048048048\\
9.4	0.498395061728395\\
9.6	0.497638888888889\\
9.8	0.49702842377261\\
10	0.497654320987654\\
10.2	0.497578347578347\\
10.4	0.496064814814815\\
10.6	0.497008547008547\\
10.8	0.49702842377261\\
11	0.497444444444444\\
11.2	0.497222222222222\\
11.4	0.496514161220043\\
11.6	0.496341463414634\\
11.8	0.496016771488469\\
12	0.497173489278752\\
12.2	0.496514161220043\\
12.4	0.497491039426523\\
12.6	0.49787037037037\\
12.8	0.497649572649573\\
13	0.496464646464646\\
13.2	0.49987922705314\\
13.4	0.497563352826511\\
13.6	0.500205761316872\\
13.8	0.499180327868852\\
14	0.50095785440613\\
14.2	0.502923976608187\\
14.4	0.501058201058201\\
14.6	0.501475694444444\\
14.8	0.50327868852459\\
15	0.503136200716846\\
15.2	0.504957264957265\\
15.4	0.505065359477124\\
15.6	0.506944444444445\\
15.8	0.506199677938808\\
16	0.507198748043819\\
16.2	0.508809523809524\\
16.4	0.507545605306799\\
16.6	0.507638888888889\\
16.8	0.510262345679012\\
17	0.509620596205962\\
17.2	0.51029810298103\\
17.4	0.512688614540466\\
17.6	0.511111111111111\\
17.8	0.512193362193362\\
18	0.518741633199465\\
18.2	0.518650793650794\\
18.4	0.519710806697108\\
18.6	0.521581196581197\\
18.8	0.525063131313131\\
19	0.527297668038409\\
19.2	0.530203442879499\\
19.4	0.534069611780455\\
19.6	0.537712418300654\\
19.8	0.540379403794038\\
20	0.543915343915344\\
20.2	0.544444444444444\\
20.4	0.5458177278402\\
20.6	0.552113526570048\\
20.8	0.55420054200542\\
21	0.555997474747475\\
21.2	0.554597701149426\\
21.4	0.560309278350516\\
21.6	0.557426900584795\\
21.8	0.560852713178295\\
22	0.560851505711319\\
22.2	0.564590347923682\\
22.4	0.567367853290184\\
22.6	0.571978021978022\\
22.8	0.572592592592593\\
23	0.574242424242424\\
23.2	0.579338327091136\\
23.4	0.580613425925926\\
23.6	0.586303630363037\\
23.8	0.586271367521367\\
24	0.590138888888889\\
24.2	0.592995169082126\\
24.4	0.590429042904291\\
24.6	0.59841997961264\\
24.8	0.598112189859763\\
25	0.602015732546706\\
25.2	0.60679012345679\\
25.4	0.607626262626263\\
25.6	0.609393939393939\\
25.8	0.614093567251462\\
26	0.611868686868686\\
26.2	0.619907407407407\\
26.4	0.61855249745158\\
26.6	0.618567251461988\\
26.8	0.618783068783069\\
27	0.621788194444444\\
27.2	0.626895943562611\\
27.4	0.627731864095501\\
27.6	0.626666666666667\\
27.8	0.625576519916143\\
28	0.631805555555556\\
28.2	0.628602430555555\\
28.4	0.632407407407407\\
28.6	0.631340118744699\\
28.8	0.631040564373898\\
29	0.632855902777777\\
29.2	0.634330484330484\\
29.4	0.635535535535536\\
29.6	0.635683760683761\\
29.8	0.637628384687209\\
30	0.637546296296296\\
30.2	0.63712962962963\\
30.4	0.636159003831418\\
30.6	0.637166236003445\\
30.8	0.639296636085627\\
31	0.640758047767394\\
31.2	0.640514905149052\\
31.4	0.638638638638639\\
31.6	0.640682414698163\\
31.8	0.640917874396135\\
32	0.642892892892893\\
32.2	0.640495867768595\\
32.4	0.641691248770895\\
32.6	0.642169312169312\\
32.8	0.643070489844683\\
33	0.644174757281553\\
33.2	0.643977591036414\\
33.4	0.644852191641183\\
33.6	0.641946992864424\\
33.8	0.645820591233435\\
34	0.645978835978836\\
34.2	0.644334433443344\\
34.4	0.646464646464646\\
34.6	0.647040498442368\\
34.8	0.647347347347348\\
35	0.648989898989899\\
35.2	0.64942726231386\\
35.4	0.648088410991637\\
35.6	0.648428731762065\\
35.8	0.650400400400401\\
36	0.648538011695906\\
36.2	0.65057273768614\\
36.4	0.652035203520352\\
36.6	0.653505933117584\\
36.8	0.651223241590214\\
37	0.652918069584736\\
37.2	0.649551066217733\\
37.4	0.651540154015402\\
37.6	0.654406130268199\\
37.8	0.653272450532724\\
38	0.651603665521191\\
38.2	0.652442002442002\\
38.4	0.655933117583603\\
38.6	0.655683269476373\\
38.8	0.657215836526181\\
39	0.657287933094384\\
39.2	0.657496653279786\\
39.4	0.6595046854083\\
39.6	0.660472541507024\\
39.8	0.656898656898657\\
40	0.661637426900585\\
};
\addlegendentry{C-JPBS}

\addplot [color=blue, solid, line width=2.0pt,mark=triangle, mark repeat=10]
  table[row sep=crcr]{%
0.2	0.333333333333333\\
0.4	0.333333333333333\\
0.6	0.333333333333333\\
0.8	0.333333333333333\\
1	0.333333333333333\\
1.2	0.333333333333333\\
1.4	0.333333333333333\\
1.6	0.333333333333333\\
1.8	0.333333333333333\\
2	0.333333333333333\\
2.2	0.334343434343434\\
2.4	0.338888888888889\\
2.6	0.409126984126984\\
2.8	0.480555555555556\\
3	0.492222222222222\\
3.2	0.497222222222222\\
3.4	0.495454545454545\\
3.6	0.495751633986928\\
3.8	0.498958333333333\\
4	0.5\\
4.2	0.5\\
4.4	0.499747474747475\\
4.6	0.498611111111111\\
4.8	0.499747474747475\\
5	0.498888888888889\\
5.2	0.49904214559387\\
5.4	0.499494949494949\\
5.6	0.499305555555556\\
5.8	0.498717948717949\\
6	0.497644444444444\\
6.2	0.498924731182796\\
6.4	0.499537037037037\\
6.6	0.497536231884058\\
6.8	0.498769841269841\\
7	0.498429118773946\\
7.2	0.497465277777778\\
7.4	0.498282828282828\\
7.6	0.497150997150997\\
7.8	0.498518518518518\\
8	0.497241379310345\\
8.2	0.495938697318008\\
8.4	0.497537537537538\\
8.6	0.496777777777778\\
8.8	0.495772357723577\\
9	0.497057057057057\\
9.2	0.497987987987988\\
9.4	0.496123456790123\\
9.6	0.500027777777778\\
9.8	0.500439276485788\\
10	0.500740740740741\\
10.2	0.499173789173789\\
10.4	0.499907407407407\\
10.6	0.503960113960114\\
10.8	0.500981912144703\\
11	0.501244444444444\\
11.2	0.502476851851852\\
11.4	0.504161220043573\\
11.6	0.503929539295393\\
11.8	0.50706498951782\\
12	0.508362573099415\\
12.2	0.508496732026144\\
12.4	0.508691756272401\\
12.6	0.509481481481481\\
12.8	0.511923076923077\\
13	0.512080808080808\\
13.2	0.515772946859903\\
13.4	0.516120857699805\\
13.6	0.516172839506173\\
13.8	0.519344262295082\\
14	0.51904214559387\\
14.2	0.52\\
14.4	0.521269841269841\\
14.6	0.524479166666667\\
14.8	0.522440801457195\\
15	0.525197132616488\\
15.2	0.527777777777778\\
15.4	0.529950980392157\\
15.6	0.526407407407408\\
15.8	0.530660225442834\\
16	0.533255086071988\\
16.2	0.53831746031746\\
16.4	0.543565505804312\\
16.6	0.545659722222222\\
16.8	0.547793209876543\\
17	0.552371273712737\\
17.2	0.556720867208672\\
17.4	0.558449931412894\\
17.6	0.561336336336336\\
17.8	0.564848484848485\\
18	0.566506024096386\\
18.2	0.570285714285714\\
18.4	0.568021308980213\\
18.6	0.5752849002849\\
18.8	0.575580808080808\\
19	0.577860082304527\\
19.2	0.581517996870109\\
19.4	0.585314591700134\\
19.6	0.589490196078431\\
19.8	0.590067750677507\\
20	0.595634920634921\\
20.2	0.600899470899471\\
20.4	0.599812734082397\\
20.6	0.60737922705314\\
20.8	0.607520325203252\\
21	0.613282828282828\\
21.2	0.616807151979566\\
21.4	0.621809851088202\\
21.6	0.627017543859649\\
21.8	0.626149870801034\\
22	0.630602284527518\\
22.2	0.633591470258137\\
22.4	0.636785329018339\\
22.6	0.636666666666667\\
22.8	0.641864197530864\\
23	0.637104377104377\\
23.2	0.642759051186018\\
23.4	0.640520833333333\\
23.6	0.644906490649065\\
23.8	0.651132478632479\\
24	0.652027777777778\\
24.2	0.650193236714976\\
24.4	0.653047304730473\\
24.6	0.655749235474006\\
24.8	0.656440129449838\\
25	0.65858407079646\\
25.2	0.656745230078564\\
25.4	0.661646464646465\\
25.6	0.663181818181818\\
25.8	0.661672514619883\\
26	0.665636363636364\\
26.2	0.669279835390947\\
26.4	0.670203873598369\\
26.6	0.674610136452241\\
26.8	0.672857142857143\\
27	0.674722222222222\\
27.2	0.674867724867725\\
27.4	0.675151515151516\\
27.6	0.677157407407407\\
27.8	0.679004192872117\\
28	0.682212962962963\\
28.2	0.684895833333333\\
28.4	0.685964912280702\\
28.6	0.685937234944869\\
28.8	0.68847442680776\\
29	0.690095486111111\\
29.2	0.690683760683761\\
29.4	0.694554554554555\\
29.6	0.697068376068376\\
29.8	0.697777777777778\\
30	0.697814814814815\\
30.2	0.700907407407407\\
30.4	0.703026819923372\\
30.6	0.706709732988803\\
30.8	0.698990825688073\\
31	0.706531671858775\\
31.2	0.706856368563685\\
31.4	0.707937937937938\\
31.6	0.707690288713911\\
31.8	0.714705314009662\\
32	0.714664664664665\\
32.2	0.719963269054178\\
32.4	0.724041297935104\\
32.6	0.724465608465608\\
32.8	0.722556750298686\\
33	0.725987055016181\\
33.2	0.732418300653595\\
33.4	0.729755351681958\\
33.6	0.734658511722732\\
33.8	0.736687054026503\\
34	0.739449735449736\\
34.2	0.74003300330033\\
34.4	0.739023569023569\\
34.6	0.741599169262721\\
34.8	0.742442442442442\\
35	0.741661054994389\\
35.2	0.746208476517755\\
35.4	0.752927120669056\\
35.6	0.753759820426487\\
35.8	0.755345345345346\\
36	0.755824561403508\\
36.2	0.757731958762887\\
36.4	0.760858085808581\\
36.6	0.767508090614887\\
36.8	0.763628950050969\\
37	0.765858585858586\\
37.2	0.773524130190797\\
37.4	0.772970297029703\\
37.6	0.770600255427842\\
37.8	0.77972602739726\\
38	0.779461626575029\\
38.2	0.779413919413919\\
38.4	0.778198489751888\\
38.6	0.780306513409962\\
38.8	0.787088122605364\\
39	0.790621266427718\\
39.2	0.791231593038822\\
39.4	0.791378848728246\\
39.6	0.7942656449553\\
39.8	0.796642246642247\\
40	0.799087719298246\\
};
\addlegendentry{D-JPBS}

\end{axis}
\end{tikzpicture}%

==> Trandjpnp.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=3.931in,
height=3.566in,
at={(0.659in,0.481in)},
scale only axis,
point meta min=0,
point meta max=1,
axis on top,
xmin=-0.1,
xmax=40.1,
xlabel style={font=\color{white!15!black}},
xlabel={meters [m]},
ymin=-20.1,
ymax=20.1,
ylabel style={font=\color{white!15!black}},
ylabel={meters [m]},
axis background/.style={fill=white},
title style={font=\bfseries},
title={D-JPBS},
colormap/jet,
colorbar,
colorbar style={ylabel style={font=\color{white!15!black}}, ylabel={Normalized Number of Transactions}}
]
\addplot [forget plot] graphics [xmin=-0.1, xmax=40.1, ymin=-20.1, ymax=20.1] {Trandjpnp.png};
\end{axis}
\end{tikzpicture}%
